Data-driven material identification in micromorphic continua

We introduce a data-driven framework for identifying material behavior from full-field kinematics and external force measurements in generalized (micromorphic) continua. The aim is to determine whether such input data can reveal generalized stress--strain states and their constitutive response without prescribing closure relations or relying on RVE-based homogenization. To this end, the approach infers the associated generalized stresses from full-field boundary value problems and constructs representative material datasets via clustering in a non-classical phase space. We show that the proposed method reliably extracts non-symmetric and higher-order local stress states, providing material data suitable for either model calibration or model-free data-driven simulations of generalized continua. These capabilities are demonstrated in linear and nonlinear validation simulations with synthetic data, and in an application to mechanical metamaterials, suggesting a practical route for material characterization of microstructured solids.

==> bvp2.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bvp2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{557.89201391bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34325109)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bvp2.pdf}}%
    \put(0.31433485,0.04674741){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\Omega$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bvp2.pdf}}%
    \put(0.49472959,0.32430809){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bvp2.pdf}}%
    \put(-3.07637812,1.25530081){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$20/\epsilon$\end{tabular}}}}%
    \put(-3.07637812,1.12071691){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10/\epsilon$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bvp2.pdf}}%
    \put(-3.0690542,0.32127111){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$15/\epsilon$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bvp2.pdf}}%
    \put(-2.67254749,0.16845832){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1/\epsilon$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bvp2.pdf}}%
    \put(-2.26958788,0.38784037){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(-2.44722786,0.38784037){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(-2.62506262,0.38784037){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bvp2.pdf}}%
    \put(-2.83076697,0.42544069){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bar{v}_{2}/\epsilon$\end{tabular}}}}%
    \put(-2.7754332,0.14236717){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\Omega/\epsilon$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bvp2.pdf}}%
    \put(-0.00020436,0.22642408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dfrac{H}{2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{bvp2.pdf}}%
    \put(0.24172739,0.3309508){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bar{u}_{2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{bvp2.pdf}}%
    \put(0.84283318,0.33095095){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bar{u}_{2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{bvp2.pdf}}%
    \put(0.27734613,0.23063043){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bm{c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{bvp2.pdf}}%
    \put(-2.65751246,1.1254923){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1/\epsilon$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{bvp2.pdf}}%
    \put(-2.25455284,1.34487428){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(-2.43219283,1.34487428){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(-2.61002758,1.34487428){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{bvp2.pdf}}%
    \put(-2.81573395,1.38247456){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bar{v}_{2}/\epsilon$\end{tabular}}}}%
    \put(-2.76039816,1.09940115){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\Omega/\epsilon$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{bvp2.pdf}}%
    \put(1.00029038,0.1636942){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$H$\end{tabular}}}}%
    \put(0.91579319,0.23371494){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$R$\end{tabular}}}}%
    \put(0.94194013,0.30838628){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}${R}/{2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{bvp2.pdf}}%
    \put(0.90511464,0.04674741){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\Omega$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{bvp2.pdf}}%
    \put(1.85755017,-0.90628087){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\Omega$\end{tabular}}}}%
    \put(2.03892998,-0.63019522){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(1.54301101,-0.72660423){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dfrac{H}{2}$\end{tabular}}}}%
    \put(1.79002377,-0.62207749){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bar{u}_{2}$\end{tabular}}}}%
    \put(2.39112972,-0.62207749){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bar{u}_{2}$\end{tabular}}}}%
    \put(1.76076857,-0.74782134){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bm{m}$\end{tabular}}}}%
    \put(2.54350574,-0.78933395){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$H$\end{tabular}}}}%
    \put(2.4590084,-0.71931337){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$R$\end{tabular}}}}%
    \put(2.48515534,-0.64464188){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}${R}/{2}$\end{tabular}}}}%
    \put(2.44833011,-0.90628087){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\Omega$\end{tabular}}}}%
    \put(2.38154097,-0.8063931){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bm{m}$\end{tabular}}}}%
    \put(0.82912329,0.17474347){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bm{c}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> bvp3.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bvp3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{196.20799147bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97277338)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bvp3.pdf}}%
    \put(0.03081656,0.46544335){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$H$\end{tabular}}}}%
    \put(0.50376759,0.6415332){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$R_3$\end{tabular}}}}%
    \put(0.50713216,0.20483943){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$R_1$\end{tabular}}}}%
    \put(0.8432032,0.51770586){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$R_2$\end{tabular}}}}%
    \put(0.88681619,0.13291671){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\Omega$\end{tabular}}}}%
    \put(0.68036615,0.93779936){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\bar{u}_{2}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> bvp_comp.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bvp_comp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{633.13434751bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30917302)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bvp_comp.pdf}}%
    \put(0.54258219,0.25236765){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\xi_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bvp_comp.pdf}}%
    \put(0.17052937,0.27045171){\color[rgb]{0.19607843,0.19607843,0.19607843}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small$\bm{\sigma}\bm{n}=\bar{\bm{t}}$\end{tabular}}}}%
    \put(0.35517046,0.02459861){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small$\bm{\mu}\bm{n}=\bar{\bm{T}}$\end{tabular}}}}%
    \put(0.13923739,0.25501955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small$\bm{n}$\end{tabular}}}}%
    \put(0.33636708,0.18976266){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Gamma^{\rchi}_\mathrm{D}$\end{tabular}}}}%
    \put(0.14876564,0.01713249){\color[rgb]{0.19607843,0.19607843,0.19607843}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize$\bar{\bm{u}}$\end{tabular}}}}%
    \put(0.13895108,0.07595202){\color[rgb]{0.19607843,0.19607843,0.19607843}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Gamma^{u}_\mathrm{D}$\end{tabular}}}}%
    \put(0.37458005,0.23165429){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\normalsize\bar{\bm{\rchi}}$\end{tabular}}}}%
    \put(0.92658364,0.1480975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large$+$\end{tabular}}}}%
    \put(0.71340144,0.20917536){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize $ {\color{blue}\bm{\rchi}}$\end{tabular}}}}%
    \put(0.26023146,0.07121539){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega\subset\mathbb{R}^3$\end{tabular}}}}%
    \put(0.53454152,0.05512251){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega^\mathrm{m}\subset\mathbb{R}^3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bvp_comp.pdf}}%
    \put(0.40605123,0.06558362){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small$\bm{n}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bvp_comp.pdf}}%
    \put(0.05164865,0.0706373){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_1$\end{tabular}}}}%
    \put(0.00166956,0.15455207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_3$\end{tabular}}}}%
    \put(0.05972498,0.1287969){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_2$\end{tabular}}}}%
    \put(0.47495852,0.08174994){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\xi_2$\end{tabular}}}}%
    \put(0.65100101,0.08135275){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\xi_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bvp_comp.pdf}}%
    \put(0.24005615,0.17092252){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\rchi}$\end{tabular}}}}%
    \put(0.17352783,0.15208784){\color[rgb]{0.19607843,0.19607843,0.19607843}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{u}$\end{tabular}}}}%
    \put(0.48577115,0.20917536){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize{$\nabla\bm{u}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bvp_comp.pdf}}%
    \put(0.83853715,0.26455115){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}${\color{myred}\mathrm{sym}\,\bm{\rchi}}$\end{tabular}}}}%
    \put(0.83789454,0.03943215){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}${\color{mygreen}\mathrm{skw}\,\bm{\rchi}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

